Bootstrapping Lattice Vacua

This paper demonstrates the application of semidefinite programming to lattice field theories, showcasing spin chains and lattice scalar field theory. Requiring expectation values of manifestly positive semi-definite operators to be non-negative results in a lower bound on the ground-state energy of any quantum mechanical system, which can be made arbitrarily tight for systems described by finite-dimensional Hilbert spaces. Such bounds can be obtained directly in the infinite-volume limit. The process of optimizing these lower bounds also yields estimates for a chosen set of expectation values in the ground state.

==> figures/bounds.dat <==
0.04 0.0 1 2 0.614519922967069 6.688323582829533e-19 1.024584512674757 2.267974138952345
0.04 0.0 2 3 0.64101224626739 -5.361476734324514e-18 0.7722209552165321 1.7888954544941167
0.04 0.0 3 4 0.6467150757212629 1.737382279172104e-18 0.6811418607852021 1.3918566730131454
0.04 0.0 4 5 0.648557953576764 8.003819295535494e-14 0.6389401973074894 1.2247818038954956
0.04 0.0 5 6 0.6492866238183063 3.688269559952144e-17 0.6168797256968888 1.1399913594480346
0.04 0.0 6 7 0.6496486493035626 -1.7659019445943005e-12 0.6017841155442051 1.0252570393999285
0.04 0.0 7 8 0.6498810555350041 -2.5787375032465476e-10 0.5897517558586217 0.96500155536331
0.04 0.005 1 2 0.6189946107647718 1.2228667812978933e-19 0.8845968620890505 0.782512391829359
0.04 0.005 2 3 0.6437502690892912 8.602134985554809e-19 0.7010684074803851 0.4925825843496878
0.04 0.005 3 4 0.6497059223055783 2.6746245543003394e-18 0.6328324217981446 0.49044680342155234
0.04 0.005 4 5 0.6532141057736116 3.613641509907787e-13 0.5812390931718754 0.8034596759319305
0.04 0.005 5 6 0.6539966820077239 -1.6690762176821705e-16 0.5595091774925892 0.8520330894798283
0.04 0.005 6 7 0.6542527492672744 4.265534499582117e-13 0.5517079981290708 0.8460778197190753
0.04 0.005 7 8 0.6543639691365544 1.236909604753749e-13 0.5480570332896894 0.842168058903393
0.04 0.01 1 2 0.6225598522887275 3.0037522976669336e-19 0.8097224803807046 0.6556508002886225
0.04 0.01 2 3 0.6460543692281994 -1.5009829549244952e-17 0.6583560098273348 0.4341356026933075
0.04 0.01 3 4 0.6518378362008741 2.9079653821546083e-18 0.6027772622298885 0.41591493624854553
0.04 0.01 4 5 0.6565634428953881 3.466256743792407e-11 0.5660167293031516 0.656805368427558
0.04 0.01 5 6 0.6580106628189419 -3.643694260261382e-14 0.5296210823969819 0.7626264297187695
0.04 0.01 6 7 0.6582569691883292 -1.6905476105763914e-12 0.523449981398879 0.7600984630185984
0.04 0.01 7 8 0.658359177750932 -8.169675814964697e-13 0.5207590669378478 0.7553220182326089
0.04 0.015 1 2 0.6256276997686748 -4.324869542530239e-19 0.7593767199049691 0.576654088177131
0.04 0.015 2 3 0.6481213324800443 1.495839513051686e-14 0.6282955303496348 0.3952127348182177
0.04 0.015 3 4 0.6536697526205335 -2.74675684411078e-16 0.5809221399668579 0.37506721050325437
0.04 0.015 4 5 0.6591029988870212 1.2511451540129608e-11 0.5527079321745808 0.5541785844040562
0.04 0.015 5 6 0.661665793314335 5.923835226551886e-14 0.508693430232566 0.7029888088173684
0.04 0.015 6 7 0.6619169692169679 -7.187924892206552e-14 0.5032649560195032 0.7007147782511909
0.04 0.015 7 8 0.661996100705317 -4.41545645091084e-11 0.501474484389837 0.6969814739607333
0.04 0.02 1 2 0.6283671738316716 -5.373500102589465e-19 0.7222444927465514 0.5216381758033667
0.04 0.02 2 3 0.6500168607100834 3.1246457394007166e-16 0.605744651325611 0.36715740955419207
0.04 0.02 3 4 0.6555556856605571 -7.355898100926077e-15 0.5648732395850061 0.3561442036003482
0.04 0.02 4 5 0.6619638711462722 -6.625641110724053e-09 0.5361746591418864 0.5149842988517574
0.04 0.02 5 6 0.6650666086653563 -3.118124145213942e-13 0.4928498650643402 0.6585138096147511
0.04 0.02 6 7 0.6652897329470434 -3.0247390535066087e-15 0.4886666984261834 0.6560811434343327
0.04 0.02 7 8 0.6653778461459569 -1.0948483818122776e-11 0.48649166546621764 0.6525515936333288
0.04 0.025 1 2 0.6308682870528018 6.258024721560873e-20 0.6930916087676364 0.48037635684745406
0.04 0.025 2 3 0.6517812338881874 -6.713867793132441e-17 0.5866229051722992 0.3443622370581389
0.04 0.025 3 4 0.657297123483892 1.7544335936766835e-12 0.552076049462996 0.3381052235900373
0.04 0.025 4 5 0.6641320019354799 -6.6440741710819875e-12 0.5282989493078085 0.4655321831461038
0.04 0.025 5 6 0.6682683573180124 -1.0385722488282335e-16 0.4800278031532026 0.6231769490276629
0.04 0.025 6 7 0.6684867233492051 -3.396780931899674e-13 0.47646820491197756 0.6213958734570987
0.04 0.025 7 8 0.668561515227442 1.187457682010109e-10 0.47461750124643504 0.6196771815598916
0.04 0.03 1 2 0.6331860269953349 -3.88220669539998e-19 0.6692091895508548 0.4478416974774926
0.04 0.03 2 3 0.6534554937613806 4.943640539774235e-18 0.5716148963888444 0.32685681356615426
0.04 0.03 3 4 0.6587540393696415 2.9426874187528685e-17 0.5402974756692589 0.3145672637905123
0.04 0.03 4 5 0.6666992834355712 7.223056227628388e-12 0.5153427463336271 0.45218715773819873
0.04 0.03 5 6 0.671310623608345 1.6065607484532476e-16 0.4693778753058155 0.5941161148911689
0.04 0.03 6 7 0.6715185241068642 4.992428011154276e-15 0.4662556149555362 0.5933485713548993
0.04 0.03 7 8 0.6715848212076152 -1.9226121645632046e-12 0.46466806878475087 0.5917949611006807
0.04 0.035 1 2 0.635356869633119 -1.514875747785269e-18 0.649072939175226 0.4212978266799386
0.04 0.035 2 3 0.6550495253025909 -8.801645750513983e-18 0.55822740400508 0.3117543037891368
0.04 0.035 3 4 0.6604903676502692 -2.1746839672946064e-15 0.5305237117144684 0.3088766300858388
0.04 0.035 4 5 0.6680003505155995 -4.772102994627554e-12 0.5106296999757111 0.41057970918960696
0.04 0.035 5 6 0.6742190350084266 -9.658449754596097e-18 0.4601480287821789 0.5699218408290183
0.04 0.035 6 7 0.6744187788771251 -1.8849033181047808e-16 0.4576239107545233 0.569748124294645
0.04 0.035 7 8 0.6744888191447782 1.8109511398492646e-11 0.45586784822650994 0.5683975188061269
0.04 0.04 1 2 0.637406486418572 -2.0603388974272335e-19 0.6317830820890339 0.39915083239058713
0.04 0.04 2 3 0.6565675651266316 9.295666911973766e-18 0.5466249440629581 0.298915685060445
0.04 0.04 3 4 0.6618562958025537 1.801534782801e-17 0.5212018350261347 0.2952005936092936
0.04 0.04 4 5 0.6703646281510761 -5.997057146722206e-15 0.5020931014199064 0.40023032911386175
0.04 0.04 5 6 0.6769286769656645 -2.311505579624586e-13 0.4547044460750964 0.542956872701551
0.04 0.04 6 7 0.6772086026725268 -1.3586480988555757e-15 0.44937363472263486 0.5484694464284614
0.04 0.04 7 8 0.6772712411770785 -8.598347577314967e-12 0.44846978040556373 0.5482971831103207
0.04 0.045 1 2 0.6393539238460195 -2.8314661274783913e-19 0.6166782737076894 0.3802924546645437
0.04 0.045 2 3 0.658028362957912 -1.6650169582675085e-17 0.5360977399091887 0.2874659344449878
0.04 0.045 3 4 0.6631500038640553 6.5352561332047e-16 0.5142055234237117 0.28564570765942143
0.04 0.045 4 5 0.6726268147025087 3.007903293497568e-11 0.4945678562538995 0.38712700632240576
0.04 0.045 5 6 0.6795086607303812 -5.4583977247638235e-12 0.44957977784528097 0.520720913965635
0.04 0.045 6 7 0.6799099441067643 -3.66857591034845e-17 0.442454122393039 0.5305934713552417
0.04 0.045 7 8 0.6799686657101723 2.2711594768656006e-13 0.4415849663663649 0.5306389965534641
0.04 0.05 1 2 0.641213656118593 1.062353384746205e-19 0.603302590645585 0.36397409893585947
0.04 0.05 2 3 0.659445534585273 -1.4930661229758033e-18 0.5272367337212064 0.27808314958243713
0.04 0.05 3 4 0.6647836540191815 -1.2510196682855907e-11 0.5059746759026261 0.2773207321127698
0.04 0.05 4 5 0.6737122657462314 1.644402863387678e-12 0.490313914576322 0.36584604463452436
0.04 0.05 5 6 0.6819949819881646 -2.340341564595233e-13 0.44469994763341997 0.5009615360497002
0.04 0.05 6 7 0.6825078255692838 1.1625914055079982e-15 0.43634990046115507 0.5139095729446315
0.04 0.05 7 8 0.6825826926700466 -7.872755631301051e-12 0.4352707866834799 0.5149932889389299
0.04 0.055 1 2 0.6429970219888232 -1.6497119499197786e-19 0.5913309566454812 0.3496723122373423
0.04 0.055 2 3 0.6608139950061449 3.765105829078406e-15 0.5193343108385328 0.2697908996620599
0.04 0.055 3 4 0.6658959423507782 -5.470235093042346e-16 0.500193737216528 0.2681184375847608
0.04 0.055 4 5 0.6759802823232703 1.372700691957094e-14 0.48310885666537 0.35638058156651437
0.04 0.055 5 6 0.6843862376307828 -4.7794333923556405e-17 0.4414059014582589 0.48381161039304266
0.04 0.055 6 7 0.6849967132682164 6.314152802958329e-14 0.4314385949408077 0.49855901658393426
0.04 0.055 7 8 0.6851215333578506 1.292692340040253e-12 0.4294323535769098 0.5006589499410514
0.04 0.06 1 2 0.6447130981685043 3.241375489177517e-20 0.5805190022174262 0.3370023153242746
0.04 0.06 2 3 0.6621391686313962 -1.0312377531785e-16 0.51195171051731 0.26216614424193696
0.04 0.06 3 4 0.667062681490596 2.6381456499534627e-16 0.49397128459149836 0.2602512475615496
0.04 0.06 4 5 0.6779159629381315 3.192875036298562e-15 0.477447885773072 0.3493663899231042
0.04 0.06 5 6 0.6869597927224712 -1.392099505562438e-13 0.434265512148244 0.4741700510255041
0.04 0.06 6 7 0.6874742357960724 9.702032991124347e-17 0.4259102655179712 0.48637394439328335
0.04 0.06 7 8 0.6875799446521749 2.604880399854558e-13 0.42429259094468397 0.4878595456950065
0.04 0.065 1 2 0.6463693340174739 -3.503488415275691e-20 0.570622056908179 0.3256100291000784
0.04 0.065 2 3 0.6634410723957289 -3.8756684211060177e-16 0.5051085651065726 0.25521870793900214
0.04 0.065 3 4 0.6684768583977856 -1.2737568643189377e-15 0.48877277662378876 0.25512959226092746
0.04 0.065 4 5 0.6788768340028558 -1.1718995826971739e-14 0.47370419260774854 0.33405734429897993
0.04 0.065 5 6 0.6891386089856585 5.06913032965483e-14 0.43065445248143025 0.45800248805401933
0.04 0.065 6 7 0.6898858027322111 -4.835404228081875e-15 0.42089457050980544 0.474785852816659
0.04 0.065 7 8 0.6899875047810511 5.1748951977598224e-14 0.41936869972516994 0.4760372161631389
0.04 0.07 1 2 0.6479717518673499 -2.492748355998389e-19 0.5616276048127404 0.31542573356432696
0.04 0.07 2 3 0.6646916783784744 8.379935665510736e-19 0.49865072650210523 0.2487388852623197
0.04 0.07 3 4 0.6699418862031251 1.5702114161924315e-10 0.48347029469984265 0.25052447870151867
0.04 0.07 4 5 0.6803924197527002 -7.426828116169468e-15 0.46992953297087475 0.3248557288506039
0.04 0.07 5 6 0.6911950494731425 6.643836054400749e-16 0.4296089768033963 0.4415045076544356
0.04 0.07 6 7 0.6922290235915397 7.470776072426356e-15 0.41624724843420174 0.4639185015958588
0.04 0.07 7 8 0.6923500622561181 1.7762684374155135e-14 0.4147320364056612 0.46556486206984815
0.04 0.075 1 2 0.6495255921250485 -6.360647080942101e-20 0.5533445948689069 0.3061902867883383
0.04 0.075 2 3 0.6659151081001298 -6.024320324723982e-18 0.4930919257854954 0.24318857579935002
0.04 0.075 3 4 0.6709308797208154 1.6762393243322144e-12 0.47842539419732977 0.2442591501151624
0.04 0.075 4 5 0.6817269538575297 -8.488409747297205e-16 0.46607967929204935 0.3135006538894084
0.04 0.075 5 6 0.6933940226475588 -1.2167201002181358e-16 0.4263342317724675 0.4310065791514276
0.04 0.075 6 7 0.6945318931930831 9.084576799926547e-12 0.4120150221793419 0.45427238455935803
0.04 0.075 7 8 0.694655720574852 6.647768206197101e-13 0.410483908698367 0.45575491735498375
0.04 0.08 1 2 0.6510352229471648 7.469076028434652e-20 0.5456721849315985 0.29775814567859943
0.04 0.08 2 3 0.6671241916955019 3.567974831854065e-18 0.48803234517400024 0.23824203542215547
0.04 0.08 3 4 0.6721394133491003 3.885864530947314e-15 0.47441917671955025 0.24011344703876697
0.04 0.08 4 5 0.6837254359388271 -6.911064048665502e-16 0.4605374496776781 0.3105188270934224
0.04 0.08 5 6 0.6955852228695113 -9.32239767143916e-17 0.4207018139406753 0.42312144147013264
0.04 0.08 6 7 0.6967781422076922 1.1911901738155642e-09 0.4080835165278054 0.44497101784362886
0.04 0.08 7 8 0.6969121002691581 -3.425964510638914e-14 0.4064745549855002 0.44656751218701923
0.04 0.085 1 2 0.6525043949561464 4.367023711333936e-19 0.5385293777854022 0.29001390251119546
0.04 0.085 2 3 0.6683023599294681 6.08029271191532e-20 0.4826519469892094 0.23303072219627166
0.04 0.085 3 4 0.6734153964929749 -5.5420050222598924e-14 0.46962515901435986 0.2357030864235476
0.04 0.085 4 5 0.6848982359414779 -4.211785340159837e-12 0.4583686641171331 0.29915741964862336
0.04 0.085 5 6 0.6975443721362562 -3.0895190973794746e-13 0.4177656723438847 0.4119777262077421
0.04 0.085 6 7 0.6989864940484338 -1.155819889655009e-12 0.4039957365998225 0.4358677649148529
0.04 0.085 7 8 0.6991125908030227 1.0273870031402319e-13 0.402650155447289 0.4377385878015961
0.04 0.09 1 2 0.6539363543669243 2.260415881305791e-19 0.5318574914360062 0.2828724045445648
0.04 0.09 2 3 0.669458348400786 6.180301440992618e-19 0.47793360430138754 0.22849347316314467
0.04 0.09 3 4 0.6745583538523513 4.431142712936651e-14 0.46597536188539856 0.2315564391429811
0.04 0.09 4 5 0.6867514965699832 3.498796774241387e-11 0.4532989334919498 0.29674164537564174
0.04 0.09 5 6 0.6993204739437241 -3.3218924985490844e-15 0.417496551777569 0.40167401756103455
0.04 0.09 6 7 0.7011529198102002 -1.7082359898846467e-14 0.400409357321244 0.4280754700533039
0.04 0.09 7 8 0.7012793049328302 4.667000599487025e-14 0.39912355184259335 0.4296549427054831
0.04 0.095 1 2 0.6553339358670283 -4.380404936008513e-20 0.5256040160139384 0.2762595963972602
0.04 0.095 2 3 0.6705854782366147 -7.916861326630473e-14 0.4733552266478438 0.22413721414788174
0.04 0.095 3 4 0.6756769578104738 4.4615911301255904e-11 0.4617370129026417 0.22747024028892032
0.04 0.095 4 5 0.6878755891524075 -2.8639535273167224e-10 0.4506315510755432 0.28953852938850594
0.04 0.095 5 6 0.7012957960557138 2.478255637545967e-17 0.41358682555497706 0.39093690321848906
0.04 0.095 6 7 0.7032784747959044 6.745079750015322e-16 0.3972107112125111 0.42110701329581224
0.04 0.095 7 8 0.7034064327034552 6.522561610780443e-15 0.3956692567615257 0.42192377722960905
0.04 0.1 1 2 0.6566996304109741 -6.713184967969446e-20 0.5197240892195281 0.27011314475132464
0.04 0.1 2 3 0.671707574123239 -4.857969361854418e-19 0.4694615521307251 0.2204484405322343
0.04 0.1 3 4 0.6767471315184167 -1.191951078282111e-13 0.45830686231530327 0.22340251639145592
0.04 0.1 4 5 0.688944796103554 -2.4743636157780846e-11 0.44730869503700627 0.28197824197752147
0.04 0.1 5 6 0.7032376551616608 2.3337012533671507e-17 0.4104532718327569 0.38731494066580313
0.04 0.1 6 7 0.7053510012768989 4.227790965548215e-13 0.3938523130727127 0.41380656504363345
0.04 0.1 7 8 0.7055024702023074 1.2275936413587162e-13 0.3924086870779499 0.41508358516272337


==> figures/expects.dat <==
0.000 0.0006701363464888506 0.0032877078059822835 0.5652620600959999 0.0057622662663005895 0.9478578281485 0.018234749767428646 0.650889730417 0.001499449961606132 
0.005 0.0010811645923535494 0.0029503502390786688 0.54429518649 0.0036150501687899224 0.8816330349505 0.011752568860948952 0.6563700838279999 0.0013315574823370493 
0.010 0.0013785014771235003 0.0024179142261134745 0.5169130782165001 0.0035391126787633256 0.7851265094990001 0.010706779581390397 0.660749470736 0.001317092282012061 
0.015 0.001956581331883 0.001914637022631879 0.49028867810449994 0.0027000234755419597 0.7071644449355001 0.007584348204538273 0.6624788083209998 0.0015360347971133778 
0.020 0.00043005557286298506 0.001829401375341102 0.4808696443514999 0.002594737147286016 0.680982718534 0.007026308186214446 0.6665335477629999 0.0014132887744703867 
0.025 0.0021280108879795 0.0017930333873513813 0.4611915053559999 0.002295904859760982 0.6231095598645 0.00642640646793577 0.6656792148085 0.0012828428873901134 
0.030 -0.00186120837814165 0.001596403053430122 0.4574069901515 0.0022236649379854916 0.6150263439570002 0.005892011665544251 0.673431746773 0.0015940653442673772 
0.035 -0.00024565210791179545 0.0018332672003709646 0.44691646868600005 0.002327183166050157 0.5844130478825 0.005989613228298573 0.6743038033825001 0.0015555645861471189 
0.040 0.0007870585942115996 0.0014535974629067666 0.4387787280289999 0.0020968473710126917 0.5645241171625 0.005461108932893094 0.678100896154 0.0016218250092792119 
0.045 -0.00016292432666389965 0.0015323734138231106 0.42564597906599994 0.0022035042841418366 0.5294722705395 0.005839020496447174 0.6764449996604998 0.0018308532309260412 
0.050 -0.0016906024657973452 0.0012270553294194523 0.42416912251700006 0.002131294409364788 0.5242684938974999 0.004766033952589075 0.681976918996 0.0017778640221498285 
0.055 -0.0015998044769252 0.0013412207716620547 0.42085963696999995 0.0020343399667176513 0.5131332456869999 0.004594014983097964 0.685462127327 0.0019667589661288795 
0.060 0.0002722007425379501 0.0013251110241464354 0.4088747193625 0.0016450436205034513 0.4881947615755 0.004193144628877694 0.6839150935325 0.001710756216834999 
0.065 0.0015347359866193999 0.0013169966314068296 0.40836262100799997 0.001510643735865279 0.4865063787310001 0.0036525237797595655 0.690663233217 0.0019118852887895807 
0.070 -6.469109615645047e-05 0.0011752688498335923 0.4062283219975001 0.001804457171217381 0.48006106978250007 0.0043817086293488905 0.694221336244 0.0017603829829912782 
0.075 0.0014109528048392506 0.0013938120917054392 0.4013499878875001 0.0015139226031271763 0.46722267992300004 0.0035651474091927043 0.6957344334445001 0.0016542797158374898 
0.080 0.0009771334995390998 0.0012424798751068202 0.39439587124299996 0.0014387592066063932 0.4501721630059999 0.0031384700461652456 0.695123107368 0.001768045535737927 
0.085 0.00045896219073062047 0.0011259550090887518 0.3937000674405 0.001611235225976582 0.4481838779479999 0.0034051835379794947 0.7006615852095002 0.00194209919573487 
0.090 -0.00093412241534545 0.0012618880014101188 0.387955865859 0.0015517374744410282 0.4343673794264999 0.003289692719384645 0.7008906321279998 0.0019700511939613682 
0.095 -0.0013122519606087002 0.0010336020118394918 0.386781550873 0.0014321561881048617 0.43154256368 0.0030529926659997593 0.704424303893 0.001897662470637109 
0.100 -0.0002972935991412998 0.0011429881510694468 0.38073001509800003 0.001301264024244034 0.4185545732095 0.0029481710403738153 0.7037083833755 0.0016692979122455798 

